Hazelnut: A Bidirectionally Typed Structure Editor Calculus

Structure editors allow programmers to edit the tree structure of a program directly. This can have cognitive benefits, particularly for novice and end-user programmers. It also simplifies matters for tool designers, because they do not need to contend with malformed program text. This paper defines Hazelnut, a structure editor based on a small bidirectionally typed lambda calculus extended with holes and a cursor. Hazelnut goes one step beyond syntactic well-formedness: its edit actions operate over statically meaningful incomplete terms. Naively, this would force the programmer to construct terms in a rigid "outside-in" manner. To avoid this problem, the action semantics automatically places terms assigned a type that is inconsistent with the expected type inside a hole. This safely defers the type consistency check until the term inside the hole is finished. Hazelnut is a foundational type-theoretic account of typed structure editing, rather than an end-user tool itself. To that end, we describe how Hazelnut's rich metatheory, which we have mechanized in Agda, guides the definition of an extension to the calculus. We also discuss various plausible evaluation strategies for terms with holes, and in so doing reveal connections with gradual typing and contextual modal type theory, the Curry-Howard interpretation of contextual modal logic. Finally, we discuss how Hazelnut's semantics lends itself to implementation as a functional reactive program. Our reference implementation is written using js_of_ocaml.

==> hazelnut-popl17-aec-reviews.txt <==
===========================================================================
                          POPL '17 AE Review #8A
---------------------------------------------------------------------------
   Paper #8: Hazelnut: A Bidirectionally Typed Structure Editor Calculus
---------------------------------------------------------------------------

                    ===== Does it build/install? =====

It worked fine.

                      Overall merit: 5. Greatly exceeds expectations

                      ===== Brief paper summary =====

Hazelnut is a core calculus describing well-typed structured editing
of a simply-typed programming language. Well-typed structure editing
differs from ordinary structured editing in that only well-typed
program states are constructible in the editor. This development makes
use of a number of tools:

 1. Huet's zipper is used to represent syntax trees containing holes

 2. Bidirectional typing is used to propagate typing constraints with
    a minimum of annotation overhead

 3. Gradual typing is used to represent programs whose types contain
    holes

The paper is a compelling description of type-preserving structured
editing. All of the details are worked out, and all the key properties
are proved. However, the presentation includes a very large number of
rules, which makes it difficult to check that they are all correct and
that none are redundant or missing. In short, the system is an
excellent candidate for mechanization, and the authors did just that.

The authors claim to have implemented three artifacts: (1) a
mechanization of Hazelnut's metatheory in Agda, in which all theorems
in the paper are proved, (2) an extension of the mechanized metatheory
to add sum types, following the methodology described in the paper,
and (3) an implementation of Hazelnut, with which one can follow along
with the paper.

                       ===== Artifact summary =====

The artifact consists of three components: the Agda mechanization of the
paper's contents, an extension of the Agda implementation to have sum
types, and an implementation of a simple UI for the structured editor
calculus that runs in HTML and JavaScript. The Agda implementations contain
no references to unsafe Agda features, and the Javascript UI works as
expected.

                 ===== Detailed artifact evaluation =====

Reviewing the artifact was fairly easy, due to detailed instructions. A VM
image with a working installation of Agda and OCaml would have been
convenient, but I was able to install the appropriate versions of Agda,
OCaml, etc. without any major issues.

The Agda code was a joy to read. Unicode and mixfix were used tastefully to
mirror the paper's notation without the over-the-top obscurantism that one
sometimes sees. Comments and the associated README made it easy to
associate the Agda implementation with the paper descriptions. One small
thing that would have made it easier would be if the different uses of Nat
were distinguished. For instance, one could write

Var : Set
Var = Nat

and then use Var whenever it represents a variable, as opposed to a
num. Alternatively, an isomorphic type could have been defined to make it
incompatible with Nat.

I only found one trivial issue. The Agda implementation of the proofs
contains one shape that isn't in the paper: "arg". This shape isn't used
anywhere, so it's probably an oversight from an earlier version.



In the paper, the following substantive claims are made about the Agda
mechanization of the metatheory:

(a) The beginning of Section 3 (p. 3) states that all of Hazelnut's
    rules as well as the metatheorems are mechanized in Agda.

(b) In Section 3.3.2, it is stated that the mechanization proves that
    the judgmental definition of type inconsistency is the negation of
    type consistency (p. 5).

(c) Section 3.3.3 makes a claim about the structure of the proof of
    Theorem 1, which should be checked against the mechanization of
    the proof (p. 5).

(d) Section 3.3.4 states that Theorem 3 is by composing Lemma 4 and
    Lemma 5. This should be checked against the mechanization (p. 6).

(e) Section 3.5 describes various aspects of the mechanization that
    should be checked against the artifact. In particular, it states
    that there is documentation explaining the technical
    representation decisions, that each judgment is a dependent type
    (by which I assume the authors mean an inductive family) where the
    constructors of the inductive family implement the rules by which
    we make the judgment, and that derivations are Agda terms of the
    appropriate type. Additionally, it states that no proof automation
    is used and that Barendregt's variable convention is assumed.

No major new substantive claims are made about the extension of the
metatheory with sums with regards to the mechanization. However, since
the metatheory is intended to guide extensions, and the fact that all
the theorems still hold is presented as evidence that the extension is
sensible, it is appropriate to check all of the above claims relative
to the extended collection of rules, as (f).

Finally, the following substantive claims are made about the prototype
implementation of Hazelnut:

(g) The introduction (p. 2) states that Section 5 briefly describes
    how the action semantics lends itself to efficient implementation
    with FRP.

(h) The first paragraph of Section 2 (p. 2) states that the reader
    will be able to follow along with the example in the section using
    the implementation.

(i) The first paragraph of Section 5.2 (p. 10) states that HZ is
    written in OCaml, using js_of_ocaml, associated libraries and
    React.

(j) The second paragraph of Section 5.2 (p. 10) states that the
    implementation is written in a functional style that follows the
    paper closely.

(k) The third paragraph of Section 5.2 (p. 10) states that a nested
    collection of div elements corresponding to the structure of the
    program being analyzed is generated.

(l) The second paragraph of Section 5.2 (p. 10) states that actions
    are provided in a palette, with activated buttons being those for
    which the implementation would allow the movement, and that there
    are keyboard shortcuts for each action.


I address each claim in turn.

(a) I have verified that each rule and each theorem exist in the
    mechanization, and I don't see any missing side conditions due to
    the Barendregt convention---it seems that each new binder has the
    # condition.

(b) The mechanization indeed proves the judgmental type inconsistency
    holds when the negation of type consistency holds.

(c) This was present in the proof.

(d) This was present in the proof.

(e) The documentation is excellent and the rules are implemented as
    described.

(f) All of the theorems are proved for the extended version, which is
    a compelling argument that the extension was successful.

(g) The connection to event-based FRP is made clear.

(h) I was able to follow along with Figure 1 in the implementation,
    but I could not figure out how to add incr to the global
    environment to follow along with Figure 2. However, I am convinced
    that the implementation demonstrates the ideas correctly, and I
    experimented with getting it into an invalid state and was unable
    to.

(i) This is true.

(j) This is manifestly the case. The code is annotated with references
    to the rules in the paper, and it is very similar to the formal
    model.

(k) The divs are indeed present, revealed using Firefox's developer
    tools.

(l) This is manifestly the case when using it.

All in all, this artifact was a pleasure to review. It clearly lives
up to the expectations set by the paper, and it is readable and easy
to navigate.

===========================================================================
                          POPL '17 AE Review #8B
---------------------------------------------------------------------------
   Paper #8: Hazelnut: A Bidirectionally Typed Structure Editor Calculus
---------------------------------------------------------------------------

                    ===== Does it build/install? =====

Both artifacts, the prototype OCaml implementation (using js_of_ocaml to
translate to Javascript) and the Agda formalization compile and work as
advertised. I used Agda 2.5.1.1 as stated in the documentation and no
non-default features are used. The only axiom used is function
extensionality.

                      Overall merit: 4. Exceeds expectations

                      ===== Brief paper summary =====

The paper presents Hazelnut, a typed structure editor calculus.  The key
property of this calculus is that its edit operations ensure that the terms
are always not just syntactically correct (modulo holes), but also well
typed.

The authors define the calculus, describe a type-checking algorithm for it
and prove key meta-theoretic properties of the type system and of the edit
operations.

A large portion of the paper is also devoted to examples, explanations and
motivations for the different rules of the calculus.

                       ===== Artifact summary =====

The artifact consists of two parts.

    - An OCaml implementation of (an extended version) of a structure
      editor based on the calculus described in the paper. The authors use
      js_of_ocaml to generate Javascript code and a html page which
      contains the editor.

    - Agda formalization of the calculus which includes proofs of all
      theorems contained in the paper. The formalization does not use any
      non-standard features of Agda 2.5.1.1 and is almost axiom free, apart
      from function extensionality.

                 ===== Detailed artifact evaluation =====

The artifact is in two parts which I will evaluate separately. The README
files describing the artifacts are clear and exhaustive.

1. A prototype structure editor based on the calculus.

   This is very well done and easy to use. I found it very easy to replay
   the examples provided in the paper. This is good work.

2. Agda formalization of the calculus.

   First, the README file describing the formalization is extensive and
   provides a mapping between theorems in the paper to their
   formalization. There is also a discussion of the (small) differences
   between the calculus presented in the paper and the one formalized. The
   differences are minor and to do with treatment of variables, an always
   tedious part of any formalization of languages with binders. And second,
   the Agda code is well-structured and readable. The only axiom used is
   function extensionality, and that seems to have to do with a peculiar
   choice for representing contexts which I comment on below. No
   non-standard features of Agda are used.

   Overall I think this is an exemplary formalization. The Agda code is
   commented enough so that it is possible to follow what is going on, and
   combined with the README file it is easy to find theorems from the paper
   and check they state the same thing.

   I have one issue with the formalization, and that is the treatment of
   contexts. The authors say in the README file:

   > One concern with this representation is whether or not it's really
   > constructive: there are some theorems about contexts that are only about
   > this representation if you have function extensionality, which amounts to
   > the Axiom of Choice.

   I do not understand this paragraph. Function extensionality is nothing like
   the axiom of choice.

   I also don't understand why the non-standard choice was been made for
   representing contexts. There are many formalizations of different
   calculi with binders which use various approaches to representing free
   and bound variables. De Bruijn is popular. Why wasn't one of these
   chosen?


==> hazelnut-popl17-rebuttal.txt <==
We thank all of the reviewers for their thoughtful questions, comments and
suggestions.  In this response, we first address the “questions for authors
to address” in Reviews B and C.  Then, after the break marked below, we
address other issues raised in Reviews B and D.

Review B

“Rule(11c)--Are you guaranteed in this case that x is already in the
context? Does this mean that you have to introduce the binding location for
a variable before you can refer to the variable?  Is that overly
restrictive in practice? Why not allow holes in the context?”

Yes, the variable x must be in the context, due to the sensibility
invariant (though the type of a variable in the context can be any H-type,
including the hole type.) It would certainly be interesting to extend the
language of H-expressions to assign meaning to terms where variables occur
free. This would then require tweaking the rules in the action semantics
that introduce bindings (e.g. those for construct lam x) to ensure that the
introduced binding is at a type consistent with its use. We will mention
this as future work!

Review C

“Please address my question about the orthogonality of the navigation
system and the type system above.”

It is indeed the case that movement actions are type-independent (Sec
3.3.4), and that they could straightforwardly be generated automatically
from a term signature, as suggested in Sec. 6.2. Such a system would need
to come equipped with a metatheorem that guaranteed that the generated
movement action rules collectively obey the Movement Erasure Invariance and
Reachability theorems established by this paper.

With regard to a “cursor free version” of Hazelnut, note a crucial
distinction between reduction and action performance: one eventually wants
reduction to occur everywhere it is possible, but each action should not
eventually be performed everywhere it may be possible. The notion of a
locus of action is therefore essential to the notion of a program
editor. It would be possible to define this notion using some structure
other than a zipper. For example, we could define the notion of a path into
an H-expression. With such a model, the movement actions would not touch
the H-expression. However, this could complicate the specification of the
other actions. We would be happy to discuss our choice of cursor
representation more thoroughly in the final paper.

”To what extent can one precompile or partially evaluate in the presence of
holes?”

Section 6.6 discussed the possibility of defining a dynamic (operational)
semantics for incomplete H-expressions based on CMTT. Evaluation could
proceed until a hole appeared in an elimination position. Compilation
relies on a theory of evaluation, so it could be considered after
developing this theory. It would also be interesting to explore the
intersection of incremental computation and our action semantics -- many of
the computations necessary for compiling a term could be reused when
compiling the term that arises from performing an action on it.

-----------------------------------------------------

Below, we address more questions and issues raised in the reviews (this
section goes beyond 500 words):

Review B

“Proofs of reachability and constructabilty have not yet been fully
mechanized”

As promised in Sec. 3.4 of the submission, the last remaining cases of
these theorems have been mechanized in the repository linked in the
non-anonymous supplement. No fundamentally new insight was necessary. (The
sum type extension has also been mechanized.)

“Do you need actions for renaming bound variables?”

It would be possible to define such actions primitively, but we envision
higher-level actions like these as being “derived actions” in the sense
that they can be defined in terms of the “core” action language that this
paper defines. In particular, renaming a bound variable could be
“internally” accomplished by deletion and reconstruction. In Sec. 7.1.3, we
discuss “action macros” as future work -- they could be used to implement
refactoring features like this. We will clarify this point.

“Why does the construct arrow make the type at the cursor location into the
argument type?  Why not the result type?  Why not have two commands for
introducing function types, one where the cursor into the argument and a
second into the return?  This approach would be consistent with what you
did for function application.”  and “Similarly for plus.  Why does the
construct plus command put the argument in the left hand side?  Because of
the symmetry of addition?”

Good points! The decision to leave the expression under the cursor on the
left is formally an arbitrary one. We made the choice based on our
intuition that programs are typically written “left to right”, i.e. in a
textual language one typically writes the left side of an arrow type or
addition before writing down “->” or “+” and then the right side. It would
be possible to include a variant of these actions that made the opposite
decision, by analogy to the construct arg action. Alternatively, some or
all of these could be derived actions as described above. We will take care
to indicate which aspects of our calculus are based on informal intuitions
like this in the final version.

“The deletion rule for Z-expressions in analysis changes not just the
expression being deleted but also the inferred type.  Does this “action
outside the hole” cause any difficulties?”

The deletion rule in analytic position does change the type itself, but the
new type -- being the hole type -- is consistent with every type, so there
is no difficulty (indeed, if there were, the corresponding case of
Sensibility would fail to go through.)

“I don’t follow what you mean by “the resulting cursor erasure.” It seems
like that would be type \tau.’ (the type inferred for the cursor eraser),
but you are actually checking that \tau. is consistent with \tau.’’ not
\tau.’.  What am I missing?  (Sorry if that was difficult to follow!)”

By “the resulting cursor erasure” we mean “the cursor erasure of the edit
state resulting from performing synthetic action \alpha” (we will use this
wording in the final version). For Sensibility to hold, we need that the
type provided for analysis, \tau., is consistent with the type synthesized
from the resulting edit state, \tau.’’ (the type synthesized from the
initial edit state, \tau.’, is irrelevant.)

Review D

“How does this scale to polymorphism?”

Higher-rank polymorphism in a bidirectional system is possible, e.g. see
Dunfield and Krishnaswami 2013. We see no fundamental impediment to
building a structure editor in the style of Hazelnut that supports that
mechanism. The introduction of type variables would require lifting to the
type level some of the mechanisms related to binding and non-empty holes
that were developed at the expression level in this paper.

“Must the source language type system be bidirectional?”

We agree that this question is worthy of more thorough discussion in the
paper!

Replacing the bidirectional type system with one that performs HM-style
type inference would be tricky, because type reconstruction typically
assumes a complete expression. In intermediate edit states, then, one would
not always have enough information to definitively determine the types of
variables nor the expected type of an expression. At best, then, we could
attempt to constrain the action semantics to allow only those actions
consistent with presently known constraints. However, later edits would
then have non-local implications with respect to well-typedness. This could
possibly be addressed by a “whole-program” pass on each edit that put newly
ill-typed sub-terms into holes. However, from a user perspective, this
would require error messages at each such hole. The problem of coming up
with usable error messages when type inference fails is notoriously
difficult.

In contrast, in a bidirectional system the locality of inference precludes
“spooky errors at a distance”. Instead, the interaction is a sort of local
dialog between the programmer and the system involving simple, familiar
concepts -- types with holes -- rather than sets of constraints.

“Must the source language be designed with structure editing in mind?”

Sec. 6.2 discusses related work on the Gradualizer, which covers how to go
from a non-gradually-typed language to one that is gradual. The transition
from a language without holes to one with holes should be similar, i.e. it
should not generally require anticipation by the language designer, and
could conceivably be automated to a significant extent.

(That said, we are also excited by the possibilities of _intentionally_
codesigning a language with its structure editor as discussed in
Sec. 7.1.1.)

“Is it strictly necessary to have a universal subsumption rule that works
for any expression?  This seems to cause you trouble with determinism in
3.4.1.  You may be better off proving this as an admissible rule of the
entire system rather than including it as a rule itself.  That would lead
to some restrictions on a constructor-by-constructor basis, but that seems
more fundamentally palatable to me.”

We would not be able prove that the subsumption rule as stated is
admissible in a deterministic variant of our system because its inclusion
is what breaks determinism, as you inferred.

We have explored an alternative definition of subsumption that does
maintain determinism by explicitly excluding the two situations (mentioned
in the paper) where both a synthetic and an analytic rule can fire. This is
likely to be more economical than attempting to positively characterize the
situations where subsumption should be permitted.

Another approach that we are exploring in our mechanization is to define a
predicate over action performance derivations that excludes those that
apply subsumption prematurely. Only those derivations that satisfy this
predicate are the subject of the determinism theorem.

We believe that a clear description of the issue is quite valuable, so we
do not plan to attempt to settle on any one of these solutions in the final
paper. Note that in practice, the question of whether to apply subsumption
is straightforward -- it should only be applied as a rule of last resort
(see our implementation.)

“why not have a synthesis rule for lambda that gives x the hole type and
synthesizes the type of the body?  What goes wrong?”

This would be a valid extension of the calculus, but a more conventional
approach would be to introduce “half annotated” lambdas as described by
Chlipala et al. in their paper “Strict Bidirectional Type Checking” (TLDI
2005). We left these out for simplicity.

“lambdas are the only constructor in your theory with no synthesis rule
(even injections for sums have them)”

Correction: there is no type synthesis rule for injections. The synthetic
action rule for injections inserts an ascription, like the synthetic action
rule for lambdas.

“Is the assumption that the typing derivations are kept around by the
editor and then modified?  Or is it just an optimization to only re-check
if certain edit actions are applied?”

Only those action rules that have a typing premise need to invoke the
typechecker, and then only on subtrees of the program (see our
implementation). Keeping around the types of subtrees would allow for
further optimization even beyond this.


==> hazelnut-popl17-reviews.txt <==
ACM policy says that "Anonymized reviews are the non-exclusive
property of the authors of the reviewed paper: they can be made public
or attached to resubmissions of the paper."

See also: http://www.sigplan.org/Resources/Policies/Review/

- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - - -

===========================================================================
                          POPL 2017 Review #319A
---------------------------------------------------------------------------
  Paper #319: Hazelnut: A Bidirectionally Typed Structure Editor Calculus
---------------------------------------------------------------------------

                      Overall merit: A. Good paper, I will champion it
                         Confidence: Y. I am knowledgeable in this area,
                                        but not an expert

                         ===== Paper summary =====

This paper presents a type theory of structure editing with many holes, and
one cursor like a zipper. Semantically, the calculus formalizes "squiggly
lines" so that temporary inconsistencies are delimited in holes instead of
rendering the entire program meaningless. The calculus enables rich editing
with deferred consistency checks and furthermore not limited to just
outside-in tree-like editing. In addition to a model, the paper includes
theorems -- in particular, the sensibility theorem establishes that the
edit state is well-typed after cursor erasure. The paper also discusses
safe extension and relations to known type theories.

Formally, an `HTyp` adds an extra syntactic form for a hole. An `HExp` adds
likewise an extra syntactic form for a hole, and in addition for a
non-empty expression hole. A non-empty expression hole erases to an empty
hole for the purpose of typing. `ZTyp` and `ZExp` adds a notion of cursor
within types and expressions, respectively. Semantic actions are defined by
relative movements on Z-expressions.

                           ===== Strengths =====

+ beautiful typesetting, with tasteful use of colors
+ paper is easy to read in order, flows well
+ thoughtful about proving theorems that are relevant to semantic editing

                          ===== Weaknesses =====

- the paper does not have a practical evaluation, though it seems OK to me
  to leave this as future work

                      ===== Comments for author =====

The paper presents a foundation of semantics for editing. Because the paper
is well-structured and written, this is a valuable contribution that others
can build on.

Minor:
- typo p.4: Intead -> Instead

===========================================================================
                          POPL 2017 Review #319B
---------------------------------------------------------------------------
  Paper #319: Hazelnut: A Bidirectionally Typed Structure Editor Calculus
---------------------------------------------------------------------------

                      Overall merit: B. OK paper, but I will not champion
                                        it
                         Confidence: X. I am an expert in this area

                         ===== Paper summary =====

This paper introduces Hazelnut, which the authors describe as a
“type-theoretic structure editor calculus” for a very simply lambda
calculus.  The paper defines the notion of expressions and types with holes
and then adds the notion of a cursor a la Huet’s zippers.  The authors give
a language of commands for moving the cursor and filling it with constructs
from the language.  They give a bi-directional type system for the language
and show the resulting system has a number of nice theoretical properties
including:

 1) Sensibility (Actions on well-typed terms produce well-typed terms under
 both type analysis and type checking),

 2) Movement erasure (moving the cursor around types and expressions does
 not change their erased values),

 3) Reachability (the movement commands can move the cursor anywhere in an
 expression or type), and

 4) Constructabilty (any expression or type can be constructed using the
 commands in the language).

Most of these results have been proven formally in Agda.  The authors show
the essentially routine process of extending the original language with the
constructs necessary to support binary sums.  The goal of the paper is to
provide a formal semantics for structured editors.  The authors envision
multiple possible front ends with a variety of user interfaces.

                           ===== Strengths =====

+ Mechanized semantics and proofs of Sensibility and Movement Invariance in
Agda and is available in supplement.

+ Reference implementation exists and is available in supplement.

+ Lots of interesting relationship with existing work (gradual type
systems, type holes as unification variables, type-directed program
synthesis, contextual modal type theory/interleaved “edit and resume”
programming)

+ Clearly written paper.

+ The idea of automatically generating much of the structure seems feasible
and really useful.

                          ===== Weaknesses =====

- Not clear how usable/useful structure editors are.
- Proofs of reachability and constructabilty have not yet been fully mechanized.

                      ===== Comments for author =====

I like the discussion of how the various theorems ensure that the rules you
have defined are correct and that you have not forgotten any.

I like how you showed how to extend the system with a new kind of type,
giving a feel for the level of effort required to handle new constructs.

Neural implants: programming at the speed of thought :-)!… although having
to think all the shape commands to navigate would quickly become tedious!

Conceptual questions
p. 5 Do you need actions for renaming bound variables?

p. 6 The deletion rule for Z-expressions in analysis changes not just the
expression being deleted but also the inferred type.  Does this “action
outside the hole” cause any difficulties?

p. 6 Rule (10a) Why does the construct arrow make the type at the cursor
location into the argument type?  Why not the result type?  Why not have
two commands for introducing function types, one where the cursor into the
argument and a second into the return?  This approach would be consistent
with what you did for function application.

p. 7 Similarly for plus.  Why does the construct plus command put the
argument in the left hand side?  Because of the symmetry of addition?

Minor edits/confusions
p. 1 “it’s edit” —> “its edit”

p. 5 Figure 7.  It’s probably useful to “read” the cases for Shape.  It
took me a bit to decipher asc. Nehole looks like it is something you will
talk about later; maybe say that?

p. 5 “if the cursor erasure of the edit state synthesizes a type, then we
defer to the synthetic action judgement, as long as the type of the
resulting cursor erasure is consistent with the type provided for
analysis.” I don’t follow what you mean by “the resulting cursor erasure.”
It seems like that would be type \tau.’ (the type inferred for the cursor
eraser), but you are actually checking that \tau. is consistent with
\tau.’’ not \tau.’.  What am I missing?  (Sorry if that was difficult to
follow!)

p. 8 latex residual: -3px

      ===== Questions for authors to address in rebuttal period =====

p. 6 Rule (11c) Are you guaranteed in this case that x is already in the
context?  Does this mean that you have to introduce the binding location
for a variable before you can refer to the variable?  Is that overly
restrictive in practice? Why not allow holes in the context?

===========================================================================
                          POPL 2017 Review #319C
---------------------------------------------------------------------------
  Paper #319: Hazelnut: A Bidirectionally Typed Structure Editor Calculus
---------------------------------------------------------------------------

                      Overall merit: A. Good paper, I will champion it
                         Confidence: Y. I am knowledgeable in this area,
                                        but not an expert

                         ===== Paper summary =====

This paper presents a type-based system for structured editing. Terms and
types may have holes representing unspecified or underspecified subterms
and subtypes. Holes can be empty, indicating an unspecified subterm or
subtype, or nonempty, indicating a subterm or subtype that does not (yet)
match its context. There are rules for type synthesis, or generation of a
type for a given term, and analysis, determining whether a term can appear
where an expression of a given type is expected. The system is more
flexible than other structure editors in that it allows a comparatively
liberal set of partially consistent states. There are also rules that allow
the user to incrementally develop a type or term, filling it the gaps while
maintaining partial consistency (Theorem 1), and moving a cursor
around. There is a prototype written in Agda.

                           ===== Strengths =====

- A principled type-theoretic approch to structure editing that allows a
  more flexible form of typing.

- Connections to gradual typing

- Generally well-written, although difficult to follow all the intricacies
  of the type system, especially the interaction between synthesis and
  analysis. However it seems well considered.

                          ===== Weaknesses =====

None, except for a few typos.

                      ===== Comments for author =====

I may be mistaken, but the system for navigating with the cursor seems
completely orthogonal to the type system. It also seems like it is a
special case of something much more general that would apply to any term
signature. I am wondering whether this part of the system could be factored
out and handled completely separately, independently of the type system. As
it is currently, it is like the lambda calculus with a cursor movement
system for allowing a user to navigate around to select a redex to
reduce. Perhaps it would be possible to present a cursor-free version of
the type system in which any subterm matching a rule premise can be a
redex, as in the lambda calculus. If there is some reason this is not
possible, this should be explained.

Minor comments:

p1
.) -> ).
it's -> its
definitions is -> definition is

'...statically meaningful -- only that it is syntactically well-formed...'
Please explain the difference.

p2
I'm not familiar with the term 'ascription'.

p3
There seem to be some dots missing on some tau and tau' in Fig 4.

'We do not need non-empty type holds because every H-type is a valid
classifier of H-esxpressions.' I do not understand this comment, please
elaborate.

p4
Intead -> Instead

p5
deeply inform -> deeply informs

p8

'This is not a theorem...' This paragraph needs to be elaborated to better
explain the difficulty and how it is being resolved.

Spurious '-3px'

p9
analagous -> analogous (2 instances)

p11 is build -> is built

      ===== Questions for authors to address in rebuttal period =====

Please address my question about the orthogonality of the navigation system
and the type system above.

To what extent can one precompile or partially evaluate in the presence of
holes?

===========================================================================
                          POPL 2017 Review #319D
---------------------------------------------------------------------------
  Paper #319: Hazelnut: A Bidirectionally Typed Structure Editor Calculus
---------------------------------------------------------------------------

                      Overall merit: B. OK paper, but I will not champion
                                        it
                         Confidence: Y. I am knowledgeable in this area,
                                        but not an expert

                         ===== Paper summary =====

This paper develops a typed programming language that features extensions
that support structure editing, as well as a theory of structured editor
actions that supports the development of syntactically well-typed programs
throughout the editing process.  This structured editing theory relies on
notions of typed expression and type holes, bidirectional typing, and
gradual type consistency to preserve typeability while supporting both
top-down and bottom-up programming within the same development.  The edit
actions are designed and validated with respect to a suite of correctness
criteria.

                           ===== Strengths =====

+ Interesting idea and execution
+ Nice set of validating metatheorems
+ Well-Written Paper

                          ===== Weaknesses =====

+ Must the source language be designed with structure editing in mind?
+ Must the source language type system be bidirectional
+ How does this scale to polymorphism, either System F or Hindley/Milner?
+ How does support incremental type and other declarations fit in?

                      ===== Comments for author =====

This is an interesting idea and I can appreciate the goals of the work.
The paper sets down a number of fine criteria and some of he basic ideas.
It could do more to talk about how these concepts apply to more complex
languages than STLC and what would be straightforward and what would not.

I'm mostly concerned by whether an existing language with its own, possibly
NOT bidirectional, syntax and type system can be enhanced into a
corresponding structure editor calculus, or is this limited to languages
designed with structure editors in mind.  The paper could speak more about
this.


The title of the paper could speak more directly to the important aspect of
the work: that it's a type-enforcing structure editor.  That it's
bidirectionally typed seems to be a mere technical detail, one tool among
many that is used in its development.


Abstract:
A nitpick, but: the "popularity" of structure editors is not "evidence" of
their cognitive benefits.  I expect there is something more precise to say
here.

"guides the definition of an extension to the calculus" say which
extension: sums.



Introduction:
"This indirection has practical benefits" say what some of those are.  That
text based tools are old is not in and of itself a benefit.  For example,
it would help me to understand what the authors might see one losing by
switching to a structure editor.


"develop ad hoc heuristics, which can be misleading."  I'm not sure what is
meant by misleading here.  A bit more about what you have in mind?

"This paper develops a principled solution."  What is the principle?  It
would be great to know up front succinctly the guiding principle, even more
than the names of the formalisms to be developed.

Thanks for explaining why Z-expressions are so named: I was going to spend
too much time figuring it out otherwise.

"much of the technical machinery needed to handle type holes coincides with
machinery developed in the study of gradual typing".  In the Related Work
section, the paper talks about replacing the hole type with unification
variables, which appears would behave very differently than type
consistency.  If the gradual typing machinery is truly needed, then would
unification work?  Or is it just that this is the machinery that happened
to be used here?  Or would both be required?

"which, by its correspondence with contextual modal logic, lays logical
foundations beneath our work."  I'm not clear on whether this is a happy
syntactic accident or whether there is a compelling connection here that
should guide the development of structure editors or has more to add.  The
related work didn't really help me with this, especially since "making the
modal context explicit in our semantics is not technically useful given our
stated purpose."  So what is useful about this?

Section 2: Regarding the "construct lam x" action, at first I found it
rather annoying that introducing a lam also introduces an ascription, and
that lambda does not have a synthesis rule.  My best guess for this design
decision is that one should usually think of the lam and ascription
together as a single expression, rather than just marking the type of the
argument, but that in some contexts you can get away with not providing an
ascription because of the demands of the context (i.e. it's a syntactic
nicety to not provide a type for your lambda).  Is that the intent?
Otherwise lambdas are the only constructor in your theory with no synthesis
rule (even injections for sums have them).

Section 3: "We are not concerned here with defining a dynamic semantics for
Hazelnut" I can imagine defining semantics for the hole-less subset, but
what would be the purpose of a dynamic semantics for the entire language?

As alluded to earlier, why not have a synthesis rule for lambda that gives
x the hole type and synthesizes the type of the body?  What goes wrong?

Is it strictly necessary to have a universal subsumption rule that works
for any expression?  This seems to cause you trouble with determinism in
3.4.1.  You may be better off proving this as an admissible rule of the
entire system rather than including it as a rule itself.  That would lead
to some restrictions on a constructor-by-constructor basis, but that seems
more fundamentally palatable to me.

I can see this being needed for some introduction rules and variables
(which synthesize by design), but I don't see why application for instance
should be subject to a subsumption rule.

Regarding actions: It seems like it could be quite useful to have a "remove
ascription" action, especially given how the "construct lam" operation
works.  Otherwise it appears that you cannot easily add a lam, then add an
application around it afterwards and then remove the ascription.

"we might make a mistake absent-mindedly", briefly lay out what kinds of
mistakes that are in mind here before diving into details.

Reachability is a nice property, but I wonder if it's possible to establish
a more "local" version of reachability.  That one may have to go all the
way up and then down in movements does not bode well for implementation.
For example, if one could characterize paths to a cursor from the top of
the program, then one could prove that the moves necessary do not have to
go higher than the shared prefix of the paths to the two positions.


Regarding Determinism, I'm not particularly happy with the solution taken
here.  Choosing "elegant" presentation of the typing rules over a semantics
for edit operations that satisfies a coherence property seems to be a turn
away from the principled approach that has been followed throughout the
rest of the paper.  I think the problem here really goes back to the
generalized subsumption rule in the source type system, which then rears
its head again in the action semantics.  I strongly encourage the authors
to reconsider.


Section 4:

Extending consistency to sums seems straightforward.  But how would this
extend to types that have binders, like recursive types or System F types?


Section 5:

"By theorem 1, the editor does not need to typecheck each edit state
(though in some of the rules..."  Is the assumption that the typing
derivations are kept around by the editor and then modified?  Or is it just
an optimization to only re-check if certain edit actions are applied?  The
edit actions appear to depend on the type derivations critically.

"We determine this by simply attempting to perform the action internally
and catching the exception..."  This is fine for a proof of concept, but
what is a practical alternative to doing this?  Do you have a sketch of
what the right thing to do would be?  e.g. could a "zipper" representation
of the typing derivation up to the cursor provide enough local information
to quickly detect (il)legal actions?


Section 6:

Related to Type Unification, can this technique scale to the Hindley-Milner
setting, or even lambda calculus without any ascriptions (as presented in
TAPL's type reconstruction chapter)?  I'm not clear on how one would
proceed.

Section 7:

The future work section seems really long and high-level.  Rather than
seeing lots of directions sparsely described, I'd like to see just a few of
them with more details about how and why they may be viable.  Should others
desire more content elsewhere, this is a good place to shrink if needed.

